Sequences of regressions and their independences

Ordered sequences of univariate or multivariate regressions provide statistical models for analysing data from randomized, possibly sequential interventions, from cohort or multi-wave panel studies, but also from cross-sectional or retrospective studies. Conditional independences are captured by what we name regression graphs, provided the generated distribution shares some properties with a joint Gaussian distribution. Regression graphs extend purely directed, acyclic graphs by two types of undirected graph, one type for components of joint responses and the other for components of the context vector variable. We review the special features and the history of regression graphs, derive criteria to read all implied independences of a regression graph and prove criteria for Markov equivalence that is to judge whether two different graphs imply the same set of independence statements. Knowledge of Markov equivalence provides alternative interpretations of a given sequence of regressions, is essential for machine learning strategies and permits to use the simple graphical criteria of regression graphs on graphs for which the corresponding criteria are in general more complex. Under the known conditions that a Markov equivalent directed acyclic graph exists for any given regression graph, we give a polynomial time algorithm to find one such graph.

==> TitleandAbstract.txt <==
Title: Sequences of regressions and their independences

Authors: Nanny Wermuth (Department of Mathematics, 
         Chalmers Technical University, University of Gothenburg, Sweden)
         Kayvan Sadeghi (Department of Statistics, University of Oxford, UK)
         
Abstract: Ordered sequences of univariate or multivariate regressions provide
statistical models for analysing  data from randomized, possibly sequential  
interventions, from cohort or multi-wave panel studies, but also from 
cross-sectional  or retrospective studies.  Conditional independences are 
captured by what we name regression graphs, provided the generated distribution 
shares some properties with a  joint Gaussian distribution.  Regression graphs 
extend purely directed,  acyclic graphs by two types of undirected graph, one 
type for components of joint responses and the other for  components of the
context vector variable. We review the special features and the history of 
regression graphs, derive  criteria to read all implied independences of a 
regression graph and prove   criteria  for Markov equivalence that is to
judge whether two different graphs imply the same set of independence statements.  
Knowledge of Markov equivalence provides alternative interpretations of a given 
sequence of regressions, is essential for machine learning strategies and 
permits to use the simple graphical  criteria of regression graphs on graphs 
for which the corresponding criteria are in general more complex. Under the 
known conditions that a Markov equivalent directed acyclic graph exists for 
any given regression graph, we give a polynomial time algorithm to find one 
such graph. 

Comments: 43 pages with 17  figures
          The manuscript is under review as an invited discussion paper for
          the journal TEST
          
Subj-class: Statistics, Stat.ME
